Marginal Independence and Sensitivity-Adjusted Residual-Covariance Testing under Additive Measurement Error

Under independent additive measurement error, latent marginal independence implies observable marginal independence, and a dense nonzero set for each error characteristic function makes this relation biconditional for full-support continuous variables. Under noisy conditioning, however, the unadjusted residual covariance leaks confounder association, leading classical tests and the PC algorithm to severe Type-I error inflation. We establish observable confounder leakage envelopes under externally certified directional Signal-to-Noise Ratio (Loewner) bounds, prove the non-identifiability of power under observationally equivalent latent structures, and formulate a noise-aware residual-covariance separation test. Finite-sample Bernstein concentration guarantees Type-I level control over the separation hypothesis. Integrated into the Noise-Aware PC (NA-PC) algorithm with cross-fitted nuisance estimation, the framework guarantees high-dimensional skeleton recovery consistency and unshielded collider orientation under degree-bounded graphs. Benchmarks on synthetic DAGs, Sachs single-cell flow cytometry, and multi-sensor systems demonstrate that the proposed method controls false positive edges where unadjusted procedures fail.

==> README_ARXIV_SUBMISSION.txt <==
========================================================================
ARXIV SUBMISSION GUIDE & METADATA
========================================================================

Paper Title:
Noise-Aware Causal Discovery: Independence and Conditional Independence Testing Without Latent Inversion

Author:
Mohammadjavad Sajadi
Affiliation: Department of Statistics, Faculty of Mathematics, Statistics and Computer Science, University of Tehran, Tehran, Iran
Email: sajadi@ut.ac.ir (or your Calgary email)

Primary Subject Classification:
stat.ME (Methodology)

Secondary Subject Classifications:
stat.ML (Machine Learning)
math.ST (Statistics Theory)
cs.LG (Learning)

ACM / MSC Classification (optional):
MSC: 62H15, 62G09, 68T05, 62-08

========================================================================
HOW TO SUBMIT ON ARXIV:
========================================================================
1. Go to https://arxiv.org/submit
2. Step 1 (Verify Status): Log in with your academic account.
3. Step 2 (Select License): Select "arXiv.org perpetual, non-exclusive license" (standard) or "CC BY 4.0".
4. Step 3 (Upload Files):
   - You can directly upload the single zip file:
     "arxiv_package.zip" (located at: c:\Users\ARMAN\Desktop\Thesis\arxiv_package.zip)
   - OR upload all files from this folder:
     * main.tex
     * fig1_typeI_diagnosis.png
     * fig3_pearson_attenuation.png
     * fig5_sachs_screening.png
     * fig6_pc_style.png
     * fig7_multiple_testing.png
     * fig8_dream4_benchmark.png
     * fig9_climate_airquality.png
     * fig10_tuebingen_pairs.png
     * fig11_dsep_conditioning_sets.png
     * fig12_competing_methods_comparison.png
     * fig_mkl_discrete.png
     * fig_nonlinear_curvature.png
     * fig_dag_baselines_cpdag.png
5. Step 4 (Compilation Check):
   - Click "Process Files". arXiv will compile main.tex with pdflatex on their servers.
   - Inspect the generated preview PDF to verify that all 34 pages and 13 figures render perfectly.
6. Step 5 (Metadata):
   - Copy-paste the Title and Abstract from below into the metadata fields.
7. Step 6 (Submit):
   - Review and submit!

========================================================================
ABSTRACT (READY TO COPY-PASTE):
========================================================================
Discovering causal relationships from observational data relies on testing marginal and conditional independence among the variables of primary interest. In many scientific applications, however, the unobserved primary variables are recorded with random measurement errors, so that only noisy surrogate variables are available. Existing approaches either ignore measurement error---which weakens power in marginal tests and creates false-positive edges in conditional tests---or attempt to reconstruct the primary variables via density deconvolution, which suffers from a slow logarithmic convergence rate. In this paper, we propose a Noise-Aware Independence and Conditional Independence Testing framework that operates directly on the observed surrogate variables without reconstructing the primary variables. Building on the invariance law for marginal independence, we show that independent additive measurement error preserves the null hypothesis of pairwise independence across arbitrary dimensions, and that standard random permutation tests eliminate the false-positive inflation caused by naive normal approximations. For Gaussian kernels in a Reproducing Kernel Hilbert Space (RKHS), we prove an exact convolution identity showing that Gaussian noise simply widens the effective kernel bandwidth, and we combine multiple kernel learning with sample splitting to improve power while preserving valid Type-I error control. For conditional independence testing when the conditioning variable is measured with error, we derive an observable upper bound (sensitivity envelope) on the confounding leakage in the Generalized Covariance Measure (GCM) using the fitted regression slopes and a lower bound on the signal-to-noise ratio (SNR_0). When repeated measurements of the surrogate variables are available, we further show that cross-replicate covariance completely removes linear confounding bias without requiring a sensitivity bound. Embedding these tests into the Peter--Clark (PC) algorithm yields the Noise-Aware PC (NA-PC) algorithm, which consistently recovers high-dimensional causal skeletons and CPDAG structures while eliminating 87% to 100% of noise-induced false-positive edges across synthetic DAGs, simulated DREAM4-style gene regulatory networks, single-cell protein signaling data (Sachs et al., separating unperturbed observational and pooled cohorts), and physics-informed synthetic atmospheric sensor records.

